Elliptic flow of muons from heavy-flavour hadron decays at forward rapidity in Pb-Pb collisions at $\sqrt{s_{\rm NN}}=2.76$ TeV

The elliptic flow, $v_{2}$, of muons from heavy-flavour hadron decays at forward rapidity ($2.5 < y < 4$) is measured in Pb--Pb collisions at $\sqrt{s_{\rm NN}}$~=~2.76 TeV with the ALICE detector at the LHC. The scalar product, two- and four-particle $Q$ cumulants and Lee-Yang zeros methods are used. The dependence of the $v_2$ of muons from heavy-flavour hadron decays on the collision centrality, in the range 0--40\%, and on transverse momentum, $p_{\rm T}$, is studied in the interval $3 < p_{\rm T} < 10$~GeV/$c$. A positive $v_2$ is observed with the scalar product and two-particle $Q$ cumulants in semi-central collisions (10--20\% and 20--40\% centrality classes) for the $p_{\rm T}$ interval from 3 to about 5 GeV/$c$. The $v_2$ magnitude tends to decrease towards more central collisions and with increasing $p_{\rm T}$. It becomes compatible with zero in the interval $6<p_{\rm T}<10~{\rm GeV/}c$. The results are compared to models describing the interaction of heavy quarks and open heavy-flavour hadrons with the high-density medium formed in high-energy heavy-ion collisions. The model calculations describe the measured $v_2$ within uncertainties.

==> AliFlowHFM_HepData.txt <==
# fig1a_IncMu_v2_SP_Cent_00_10
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{SP} in 2.5<Y<4,0--10% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0353719 +- 0.00754516 (DSYS=0.00289763);
 4 TO 5.5; 0.0549414 +- 0.0139128 (DSYS=0.0145164);
 5.5 TO 7.5; 0.0660542 +- 0.0293301 (DSYS=0.0247248);
 7.5 TO 10; -0.135171 +- 0.0647734 (DSYS=0.131148);
*dataend:
# End of dataset


# fig1a_IncMu_v2_QC2_Cent_00_10
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{2} in 2.5<Y<4,0--10% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0300442 +- 0.00589629 (DSYS=0.00655872);
 4 TO 5.5; 0.0456312 +- 0.0108901 (DSYS=0.0107655);
 5.5 TO 7.5; 0.0423527 +- 0.0223603 (DSYS=0.0243545);
 7.5 TO 10; -0.108653 +- 0.0516174 (DSYS=0.0682573);
*dataend:
# End of dataset


# fig1b_IncMu_v2_SP_Cent_10_20
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{SP} in 2.5<Y<4,10--20% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0828031 +- 0.0125088 (DSYS=0.00345296);
 4.5 TO 6.5; 0.00340418 +- 0.0304817 (DSYS=0.022042);
 6.5 TO 10; -0.00757273 +- 0.0723313 (DSYS=0.0325076);
*dataend:
# End of dataset


# fig1b_IncMu_v2_QC2_Cent_10_20
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{2} in 2.5<Y<4,10--20% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0777212 +- 0.0108283 (DSYS=0.00349766);
 4.5 TO 6.5; 0.0163567 +- 0.0256678 (DSYS=0.00445469);
 6.5 TO 10; -0.0110401 +- 0.0568892 (DSYS=0.0222751);
*dataend:
# End of dataset


# fig1c_IncMu_v2_SP_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{SP} in 2.5<Y<4,20--40% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0995845 +- 0.0127979 (DSYS=0.00606423);
 4 TO 5.5; 0.0962581 +- 0.0227681 (DSYS=0.0104191);
 5.5 TO 7.5; 0.0581764 +- 0.0482867 (DSYS=0.0147279);
 7.5 TO 10; -0.023801 +- 0.0993649 (DSYS=0.0889594);
*dataend:
# End of dataset


# fig1c_IncMu_v2_QC2_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{2} in 2.5<Y<4,20--40% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.103656 +- 0.0112147 (DSYS=0.00822512);
 4 TO 5.5; 0.105469 +- 0.0205964 (DSYS=0.0114659);
 5.5 TO 7.5; 0.061476 +- 0.042154 (DSYS=0.0179729);
 7.5 TO 10; 0.0325105 +- 0.0719404 (DSYS=0.0333069);
*dataend:
# End of dataset


# fig1c_IncMu_v2_QC4_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{4} in 2.5<Y<4,20--40% Pb--Pb,#sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0759713 +- 0.0251241 (DSYS=0.00838303);
 4 TO 5.5; 0.0282269 +- 0.0434799 (DSYS=0.0152602);
 5.5 TO 7.5; -0.00212981 +- 0.091663 (DSYS=0.0519661);
 7.5 TO 10; 0.00459722 +- 0.157616 (DSYS=0.153577);
*dataend:
# End of dataset


# fig1d_IncMu_v2_QC4_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{4} in 2.5<Y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0759713 +- 0.0251241 (DSYS=0.00838303);
 4 TO 5.5; 0.0282269 +- 0.0434799 (DSYS=0.0152602);
 5.5 TO 7.5; -0.00212981 +- 0.091663 (DSYS=0.0519661);
 7.5 TO 10; 0.00459722 +- 0.157616 (DSYS=0.153577);
*dataend:
# End of dataset


# fig1d_IncMu_v2_LYZSUM_Cent20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{LYZ-Sum} in 2.5<Y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0885607 +- 0.0184574 (DSYS=0.0075348);
 4.5 TO 6.5; 0.00788577 +- 0.0451207 (DSYS=0.0168356);
 6.5 TO 10; -0.0155798 +- 0.10044 (DSYS=0.036954);
*dataend:
# End of dataset


# fig1d_IncMu_v2_LYZPROD_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : Inclusive muon #it{v}_{2}{LYZ-Prod} in 2.5<Y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0875828 +- 0.0199179 (DSYS=0.00742557);
 4.5 TO 6.5; 0.029384 +- 0.0486811 (DSYS=0.0179534);
 6.5 TO 10; -0.00403483 +- 0.108398 (DSYS=0.0394761);
*dataend:
# End of dataset


# fig2a_HFM_v2_SP_Cent_00_10
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{SP} of muons from heavy-flavour hadron decays in 2.5 <y<4, 0--10% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.02885 +- 0.00856295 (DSYS=0.00612413);
 4 TO 5; 0.058353 +- 0.0162406 (DSYS=0.0225307);
 5 TO 6; 0.0504484 +- 0.0305668 (DSYS=0.0265895);
 6 TO 7.5; 0.0583099 +- 0.040688 (DSYS=0.0220342);
 7.5 TO 10; -0.144641 +- 0.0684189 (DSYS=0.138665);
*dataend:
# End of dataset


# fig2a_HFM_v2_QC2_Cent_00_10
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{2} of muons from heavy-flavour hadron decays in 2.5 <y<4, 0--10% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0228037 +- 0.00669166 (DSYS=0.00936894);
 4 TO 5; 0.0400347 +- 0.012831 (DSYS=0.0130819);
 5 TO 6; 0.0564195 +- 0.0232324 (DSYS=0.0236216);
 6 TO 7.5; 0.0401776 +- 0.0305661 (DSYS=0.0303556);
 7.5 TO 10; -0.11663 +- 0.0545224 (DSYS=0.072284);
*dataend:
# End of dataset


# fig2b_HFM_v2_SP_Cent_10_20
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{SP} of muons from heavy-flavour hadron decays in 2.5 <y<4, 10--20% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0732198 +- 0.0143136 (DSYS=0.00867829);
 4.5 TO 6.5; -0.00473137 +- 0.0330205 (DSYS=0.0245301);
 6.5 TO 10; -0.0120663 +- 0.0769522 (DSYS=0.0347132);
*dataend:
# End of dataset


# fig2b_HFM_v2_QC2_Cent_10_20
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{2} of muons from heavy-flavour hadron decays in 2.5 <y<4, 10--20% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0674047 +- 0.0123906 (DSYS=0.00918868);
 4.5 TO 6.5; 0.00929996 +- 0.0278056 (DSYS=0.00687215);
 6.5 TO 10; -0.0157553 +- 0.0605236 (DSYS=0.0239042);
*dataend:
# End of dataset


# fig2c_HFM_v2_SP_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{SP} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0839241 +- 0.0150326 (DSYS=0.0150379);
 4 TO 5.5; 0.0907233 +- 0.0253455 (DSYS=0.0123705);
 5.5 TO 7.5; 0.0544025 +- 0.0520334 (DSYS=0.0160927);
 7.5 TO 10; -0.0315028 +- 0.107118 (DSYS=0.0960447);
*dataend:
# End of dataset


# fig2c_HFM_v2_QC2_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE :  #it{v}_{2}{2} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0887064 +- 0.013173 (DSYS=0.015938);
 4 TO 5.5; 0.100977 +- 0.022928 (DSYS=0.0132636);
 5.5 TO 7.5; 0.0579582 +- 0.0454249 (DSYS=0.019528);
 7.5 TO 10; 0.0292025 +- 0.0775537 (DSYS=0.0359835);
*dataend:
# End of dataset


# fig2c_HFM_v2_QC4_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{4} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0561877 +- 0.0295113 (DSYS=0.0192672);
 4 TO 5.5; 0.0149906 +- 0.048402 (DSYS=0.0195728);
 5.5 TO 7.5; -0.010583 +- 0.0987754 (DSYS=0.0562934);
 7.5 TO 10; -0.000888773 +- 0.169914 (DSYS=0.165603);
*dataend:
# End of dataset


# fig2d_HFM_v2_QC4_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{4} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0561877 +- 0.0295113 (DSYS=0.0192672);
 4 TO 5.5; 0.0149906 +- 0.048402 (DSYS=0.0195728);
 5.5 TO 7.5; -0.010583 +- 0.0987754 (DSYS=0.0562934);
 7.5 TO 10; -0.000888773 +- 0.169914 (DSYS=0.165603);
*dataend:
# End of dataset


# fig2d_HFM_v2_LYZSUM_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{LYZ-Sum} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0725172 +- 0.0215142 (DSYS=0.0159092);
 4.5 TO 6.5; -0.00438092 +- 0.0497476 (DSYS=0.0205384);
 6.5 TO 10; -0.0226749 +- 0.10731 (DSYS=0.0397655);
*dataend:
# End of dataset


# fig2d_HFM_v2_LYZPROD_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{LYZ-Prod} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4.5; 0.0713773 +- 0.0232167 (DSYS=0.0159463);
 4.5 TO 6.5; 0.0193218 +- 0.0536731 (DSYS=0.0210787);
 6.5 TO 10; -0.0103402 +- 0.115813 (DSYS=0.0423875);
*dataend:
# End of dataset


# fig3_HFM_v2_SP
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{SP} of muons from heavy-flavour hadron decays in 2.5<y<4 and 3<#it{p}_{T}<10 (GeV/#it{c}), Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   Centrality (%)
*yheader:   #it{v}_{2}
*data:       x : y
 0 TO 10; 0.0344988 +- 0.00720077 (DSYS=0.00562143);
 10 TO 20; 0.0592786 +- 0.0129529 (DSYS=0.00888653);
 20 TO 40; 0.0823004 +- 0.0124659 (DSYS=0.0114093);
*dataend:
# End of dataset


# fig3_HFM_v2_QC2
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{2} of muons from heavy-flavour hadron decays in 2.5 <y<4 and 3<#it{p}_{T}<10 (GeV/#it{c}),  Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   Centrality (%)
*yheader:   #it{v}_{2}
*data:       x : y
 0 TO 10; 0.0269165 +- 0.005623 (DSYS=0.00795215);
 10 TO 20; 0.056413 +- 0.0111417 (DSYS=0.00870472);
 20 TO 40; 0.0890839 +- 0.0109828 (DSYS=0.014506);
*dataend:
# End of dataset


# fig4a_HFM_v2_QC2_Cent_20_40
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{v}_{2}{2} of muons from heavy-flavour hadron decays in 2.5 <y<4, 20--40% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{v}_{2}
*data:       x : y
 3 TO 4; 0.0887064 +- 0.013173 (DSYS=0.015938);
 4 TO 5.5; 0.100977 +- 0.022928 (DSYS=0.0132636);
 5.5 TO 7.5; 0.0579582 +- 0.0454249 (DSYS=0.019528);
 7.5 TO 10; 0.0292025 +- 0.0775537 (DSYS=0.0359835);
*dataend:
# End of dataset


# fig4b_HFM_RAA_Cent_00_10
# Start of dataset
*dataset:   
*location:  <please fill in>
*reackey:   <please fill in>
*obskey:    <please fill in>
*dscomment: <please fill in>
*qual:      RE : #it{R}_{AA} of muons from heavy-flavour hadron decays in 2.5<y<4, 0--10% Pb--Pb, #sqrt{#it{s}_{NN}} = 2.76 TeV
*xheader:   #it{p}_{T} (GeV/#it{c})
*yheader:   #it{R}_{AA}
*data:       x : y
 4 TO 4.5; 0.367605 +- 0.0165051 (DSYS=0.0981639);
 4.5 TO 5; 0.35427 +- 0.020605 (DSYS=0.0923275);
 5 TO 5.5; 0.356738 +- 0.0263506 (DSYS=0.0887396);
 5.5 TO 6; 0.335357 +- 0.031686 (DSYS=0.0835764);
 6 TO 6.5; 0.284705 +- 0.0332818 (DSYS=0.0703164);
 6.5 TO 7; 0.264348 +- 0.0368309 (DSYS=0.0656086);
 7 TO 8; 0.347251 +- 0.0467829 (DSYS=0.0645695);
 8 TO 10; 0.290108 +- 0.0462895 (DSYS=0.0471435);
*dataend:
# End of dataset



